Foundations of Modern Query Languages for Graph Databases

We survey foundational features underlying modern graph query languages. We first discuss two popular graph data models: edge-labelled graphs, where nodes are connected by directed, labelled edges; and property graphs, where nodes and edges can further have attributes. Next we discuss the two most fundamental graph querying functionalities: graph patterns and navigational expressions. We start with graph patterns, in which a graph-structured query is matched against the data. Thereafter we discuss navigational expressions, in which patterns can be matched recursively against the graph to navigate paths of arbitrary length; we give an overview of what kinds of expressions have been proposed, and how they can be combined with graph patterns. We also discuss several semantics under which queries using the previous features can be evaluated, what effects the selection of features and semantics has on complexity, and offer examples of such features in three modern languages that are used to query graphs: SPARQL, Cypher and Gremlin. We conclude by discussing the importance of formalisation for graph query languages; a summary of what is known about SPARQL, Cypher and Gremlin in terms of expressivity and complexity; and an outline of possible future directions for the area.

==> notes.txt <==
=== High level issues ===

* Can we say something briefly about the complexity of aggregates in Section 3? At least there are some results on counting results in SPARQL we could mention, right? All the other sections have at least some brief mention of what's known in terms of complexity, even if just to say it's not really been studied. [postpone]

* Renzo's matrix ... do we use it? (I think it might be nice as a reference to the appendix but it needs some revision perhaps.) [postpone]

* There are still some open comments I could not address.

* Draft a cover letter [Pablo, Aidan]

* Project acks. I guess they can wait so long as we don't forget them. [postpone]

=== Small Todos ===

=== Pedantic Todos [postpone] ===

(Would be easier if we first merge the paper into one file.)

- Spell-check ... we agreed on British at the start I think. :P

- Clean up noindent after verbatims in query examples, maybe clean up indentation of example queries.

- edge labelled graphs -> edge-labelled graphs

- RPQs bgps ... clean up caps?

(We can probably send it for review without polishing this too much. I think it should be pretty okay in general.)

############################################################################
############################################################################

Extra comments (Domagoj) - not letting you go until resolved/agreed not to resolve

############################################################################
############################################################################

- Fig 7 -- nodes need to be rounded ? sure this is only the label.. so do we add an empty rounded rectangle? [postpone]

- in sec 3.3. for every language we say a lot of blabla about how we don't cover everything in the survey... I would just group this at the beginning with a link to all the manuals. [postpone]

- In sec 3.3. we say only for Neo4j which semantics it uses; maybe do this for all the languages [postpone]

- Sec 3.5. Not sure we really need the order by example, but I can live with it. [postpone]


